VFTS 243 as predicted by the BPASS fiducial models

The recent discovery of an unambiguous quiescent BH and main sequence O star companion in VFTS 243 opens the door to new constraints on theoretical stellar evolution and population models looking to reproduce the progenitors of black hole - black hole binaries. Here we show that the Binary Population and Spectral Synthesis fiducial models (BPASSv2.2.1) natively predict VFTS243-like systems: We find that VFTS 243 likely originated from a binary system in a about 15 day orbit with primary mass ranging from 40 to 50 M$_{\odot}$ and secondary star with initial mass 24-25M$_{\odot}$. Additionally we find that the death of the primary star must have resulted in a low energy explosion E < 10$^{50}$ ergs.With a uniform prior we find that the kick velocity of the new-born black hole was <10 km/s. The very low eccentricity reported for VFTS 243 and the subsequent conclusion by the authors that the SN kick must have been very small is in line with the peak in the posterior distribution between 0 and 5 km/s found from our numerical simulations performed with a uniform prior. Finally, the reduced Hobbs kick distribution commonly used in black hole population synthesis is strongly disfavoured.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
